Verifying C11 Programs Operationally

This paper develops an operational semantics for a release-acquire fragment of the C11 memory model with relaxed accesses. We show that the semantics is both sound and complete with respect to the axiomatic model. The semantics relies on a per-thread notion of observability, which allows one to reason about a weak memory C11 program in program order. On top of this, we develop a proof calculus for invariant-based reasoning, which we use to verify the release-acquire version of Peterson's mutual exclusion algorithm.

==> ppopp-response.txt <==
Thank you for the comments - we will address issues raised in the next iteration. 

Clarifications
In claiming that our incremental construction is "standard" or "easy", Reviewers A and B do not take into account the fact that many other works [A, 12, C] do not handle relaxed accesses:

1. In claiming that our incremental construction is "standard" or "easy", Reviewers A and B do not take into account the fact that many other works [A, 12, C] do **not** handle relaxed accesses: 

It is indeed clear that inductive reasoning is possible when sb \cup rfsb∪rf is acyclic.
One contribution of our paper is to show how at each step, the requirement that the new execution graph
be consistent is expressed in terms of natural conditions on the new event.
We do this via the use of observation sets, which describes the set of writes that have been propagated to other threads.
Observation sets enable us to construct mo so that write/update transitions place new events in the middle of mo.
The simplification when only considering RA atomics is simpler, since the observation sets become much simpler to define.

The model checking approaches [B,C] are fundamentally different, as they are "checking for consistency at each step" [B, pg,2]. In contrast, each transition in our operational semantics is guaranteed to generate a consistent state. Reasoning by induction can then concentrate on showing the property (e.g. an invariant), rather than on checking whether the next state is consistent.

The timestamps in [13] introduce additional overhead, which is avoided in our model.

References

[A] GPS: Navigating weak memory with ghosts, protocols, and separation. Turon et al. OOPSLA 2014.

[B] Effective stateless model checking for C/C++ concurrency. Kokologiannakis et al. POPL 2018.

**References**

[A] GPS: Navigating weak memory with ghosts, protocols, and separation.
Turon et al. OOPSLA 2014.

[B] Effective stateless model checking for C/C++ concurrency. Kokologiannakis et al. POPL 2018.

[C] Optimal stateless model checking under the release-acquire semantics.  Abdulla et al. OOPSLA 2018



Detailed responses
Review-A
mention ... strengthening of C11 with "acyclic po \cup rfpo∪rf"
... ignores "release sequences".
Both explicitly mentioned on lines 64-65.

Why did only an atomic SWAP?

We aimed to keep language small; both CAS and FADD can obviously be modelled by the update event.

Applicability of verification approach?

We are developing a Hoare-style calculus that leverages our operational semantics. As per reviews C, D and E, our verification is non-trivial.

Why do you find this verification style to be better/easier than direct reasoning at the level of the axiomatic semantics?

Axiomatic semantics do not lend themselves to inductive programmer-friendly reasoning.

Review-B
Could one develop corresponding Hoare-style rules?

Yes - work in progress.

Minor observation

We couldn't find write-before in [C], and write-before is only mentioned in passing in [15].

Review-C
How hard would it be to add coverage of SC to this framework?


> How hard would it be to add coverage of SC to this framework?

SC is a global property and would have a global effect on the observation sets that our model constructs. A convincing model that successfully integrates SC, RA and relaxed atomics arguably is still unsettled.  


Review-D
----


> "tid(e1) != tid(e2)"
> 
> Lemma 5.5 refer to 5.2?

Typos. 

==> ppopp-reviews.txt <==
PPoPP 2019 Paper #27 Reviews and Comments
===========================================================================
Paper #27 Verifying C11 Programs Operationally


Review #27A
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
This paper considers the fragment of the RC11 memory model consisting of relaxed and release/acquire accesses. The authors provide an operational presentation of this semantics, whose states are consistent executions, which are incrementally constructed during the program execution. Based on this operational semantics, the paper proposes rules for invariant-based reasoning for concurrent programs running under this model, and applies this approach to prove the safety of Peterson's mutual exclusion protocol.

Comments for author
-------------------
The paper tackles an important and difficult problem related to the verification of concurrent programs assuming a semantics that is weaker than sequential consistency. I find the exposition very effective and clear. The main contribution, however, looks quite thin for a novel research paper, and, I believe, is already well-known in the weak memory community.

In more details, I believe it is well known that any C11-like axiomatic semantics with "acyclic $po \cup rf$" (in which consistency of a full execution implies the consistency of its $po \cup rf$-prefixes), can be easily made operational by incremental construction of consistent execution graphs. In fact, it was done for release/acquire semantics in the context of proving soundness of a program logic in [A], and for for full RC11 in the context model checking procedure [B]. The current submission provides somewhat different presentation (using observation sets, which are maybe more elegant than relations), but it is practically the same thing.

The verification approach is reasonable, but its applicability is unclear. The authors only demonstrate it for Peterson's mutual exclusion algorithm. For example, do "update only" variables appear in other programs? 

More specific comments, questions and suggestions:

- When mentioning C11 in line 67, it would be helpful to mention that you actually mean the strengthening of C11 with "acyclic $po \cup rf$". This is critical for such an approach (which follows the program order) to work out.
- I believe you can easily handle useful RMW instruction like CAS and FADD. Why did you include only an atomic SWAP?
- It seems that the proposed semantics completely ignores "release sequences", which are a part of the RC11 model. Thus, it is actually weaker than RC11 for the RAR fragment. This should be mentioned.
- line 306: should it be variable instead of value?
- line 617: This seems to be a typo: [13] has much more complicated semantics for relaxed accesses. Did you mean [16]?
- Related work: [12] provides an operational semantics for release/acquire, and not only a program logic. Appendix A.2 in the full version of [12] seems to provide a semantics that is actually similar to the one presented in this submission.
- In addition, [13] includes a section establishing (in Coq) the correspondence of a timestamp based semantics (without promises) with axiomatic C11-like model. 

References:

[A] GPS: Navigating weak memory with ghosts, protocols, and separation.
Aaron Turon, Viktor Vafeiadis, Derek Dreyer. OOPSLA 2014.

[B] Effective stateless model checking for C/C++ concurrency.
Michalis Kokologiannakis, Ori Lahav, Konstantinos Sagonas, Viktor Vafeiadis. POPL 2018.

Questions for authors’ response
---------------------------------
Did you try to verify other programs (e.g., programs that were verified by program logics)? Why do you find this verification style to be better/easier than direct reasoning at the level of the axiomatic semantics?



Review #27B
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
This paper develops an operational semantics for a fragment of the C11 model comprising release, acquire, and relaxed accesses, assuming that $sb \cup rf$ is acyclic. Building on this semantics, it proposes two useful kinds of assertions that one can make about C11 executions, and uses them to verify an implementation of Peterson's algorithm.

Comments for author
-------------------
The first contribution of the paper (development of an operational semantics) is completely standard. It is well understood by the literature that a consistent C11 execution with $sb \cup rf$ acyclic can be constructed by adding one event at a time following the program order and checking consistency at each point. Just to cite one example, see the operational semantic rule of Turon et al. OOPSLA'14.  Although not done by the aforementioned paper, it is also fairly standard to check consistency incrementally when adding a new node. See, for example, the recent C11 model checking work [Kokologiannakis et al. POPL'18, Abdulla et al. OOPSLA'18].

The second contribution of this paper is novel and much more interesting. Not only are the determinate-value and variable-order assertions novel, but they also are useful in developing a concise proof of Peterson's algorithm.  Beyond what is presented in the paper, these assertion forms seem to allow a form of ownership and ownership transfer similar to that present in the relaxed separation logics (RSL, FSL, and so on). As such, I expect that a number of the proofs in those logics could be ported to use the proposed assertions.

Given my evaluation above, I would recommend a significant rewrite of the paper that would essentially eliminate Sections 2-4 from the paper and expand Section 5. I would also ask the author(s) to consider some more examples and try to verify them with their proposed assertions.

**Question to the authors (not necessarily for the rebuttal)**
 
- Figure 4 shows some proof rules for deriving the proposed assertions. To use these rules, one has to reason directly about the operational semantics. Could one develop corresponding Hoare-style rules that would instead allow one to reason at the level of the programming language syntax?

**Minor observation**

Note that in the fragment of C11 covered in this paper, one does not need to keep track of the modification order $mo$ in the operational semantics. One can use the "writes-before" relation instead. See citation [15] and also [Abdulla et al. OOPSLA'18].



Review #27C
===========================================================================

Overall merit
-------------
4. Accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
Presents operational semantics for a useful fragment of the C11 semantics - helpful because C11 is specified axiomatically, which makes intuition and reasoning more difficult (IMO).  The paper defines the fragment (RAR) clearly, gives the operational semantics, shows it soundness and completeness w.r.t axiomatic semantics for the same fragment, offers a verification method, and illustrates it on a classic, but non-trivial mutual exclusion algorithm.

Comments for author
-------------------
I am very much in favor of a clear operational semantics for C11, and find this to be a very useful contribution.  I hope to use it in my own future work.  I think the authors have covered the bases well, and appreciate the provision of a verification strategy and the example proof.  I am not quite expert enough to be able to check all the technical details (without expending a /lot/ more time to pick everything apart).

Minor comments:
Line 305: "value" (first occurrence) - should be "variable"?
The English could use some proofreading, especially subject/verb agreement.

A question more of curiosity (not related to acceptance): I realize from the literature that a good/clear definition of sequentially consistent (SC) accesses has been a challenge for C11.  Assuming a specific reasonable definition (e.g., that of the "Repairing" paper, RC11), how hard would it be to add coverage of SC to this framework?

Questions for authors’ response
---------------------------------
None.



Review #27D
===========================================================================

Overall merit
-------------
4. Accept

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
The paper presents an operational semantics for the C11 threads memory model, restricted to acquire, release, and relaxed operations. The authors claim that non-atomic accesses could be added, but don't say much about sequentially consistent accesses. The paper outlines a proof that this is equivalent to the usual axiomatic semantics, with the added sb U rf acyclic constraint. The paper then uses the operational semantics to justify rules for reasoning about such programs. These rules are used to show that Peterson's mutual exclusion algorithm, written with only acquire-release and relaxed operations, does indeed ensure mutual exclusion (a nontrivial exercise in itself).

Comments for author
-------------------
This is a very dense paper. As a result it is difficult to follow in spite of being quite well-written. I suspect the paper could be made a bit more accessible by postponing the validation section, and hence the discussion of the standard axiomatic semantics, to an appendix.

I would have liked to see more discussion early on of how this fits into the big picture. Like some of the cited papers, this goes in a somewhat different direction from the original intent behind the C & C++ memory model (as in the Boehm&Adve 2008 PLDI paper), which envisions that most code would use a combination of sequentially consistent and non-atomic accesses, both of which are omitted here. The paper also, again like some cited papers, dodges all the controversies about out-of-thin-air results, by assuming sb U rf acyclic, or equivalently, failing to introduce explicit speculation into the operational model.

I nonetheless liked the paper, in that it focuses on the aspect of the C11 memory model that many people would classify as hard to reason about. Aside from non-atomic accesses, they're also probably the facilities that end up receiving the most use in highly performance critical code.

I found the details of the operational semantics very subtle and tricky, particularly the way it seems to deal with fully general assignments involving multiple loads, but I believe has no notion of local variables. It would have been nice to point these things out explicitly.

Details:
In at least a couple of places (Prop 4.1 and Prop 4.6), the paper says "tid(e1) != tid(t2)" when it means "tid(e1) != tid(e2)".

Should the reference to Lemma 5.5 on line 938 refer to 5.2 instead?



Review #27E
===========================================================================

Overall merit
-------------
4. Accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
Operational semantics of weak memory models have only recently appeared, with
varying levels of complexity and nuance, and more importantly, varying degrees
of utility for verifying weak memory programs. This paper contributes a novel
operational semantics for the relaxed/acquire/release fragment of the C11
memory model allowing each thread to have its own per-thread observations of
memory. The semantics defines the set of writes already encountered by each
thread, and builds on observability so that reads are validated on-the-fly
using the transition relations of the operational semantics. Each state so
constructed is shown to be a valid C11 state (soundness), and any valid
candidate execution according to the axiomatic semantics can be generated by
the operational semantics (completeness). Upon this operational semantics
foundation, the paper contributes a verification technique for inductive
reasoning over program steps, using a notation that builds on that for
reasoning over SC memory, augmented with ordering assertions between writes to
different variables. The verification method is demonstrated to prove a C11
version of Peterson's mutual exclusion algorithm.

Comments for author
-------------------
The paper is clearly written and the formal development is elegant and lucidly
presented. I particularly liked the factoring of uninterpreted and interpreted
semantics to isolate the memory model effects. The semantics and verification
approach are intuitive, and tractable in their application to Peterson's
algorithm.

Some minor nits by line:

39: "Although precise ..." -> "However, precise ..."

304: "Var be the value read (or written to)" -> "Var be the variable read (or
written to)

358: Perhaps emphasize that the "update events" are "RMW update events" which
have the potential to introduce reflexivity in fr.

642: "tid(t2)" should read "tid(e2)"

657: "our models is equivalent to" -> "our model is equivalent to"

658: "upto" -> "up to"

684: "the before given operational semantics" -> "our operational semantics"

772: "tid(t2)" should read "tid(e2)"

956-965: The paragraph before 5.2 and the first paragraph of 5.2 are
repetitive.

1082: "for capable of coping with"? Huh? Perhaps just "for"?

